Resilient Leader-Follower Consensus with Time-Varying Leaders in Discrete-Time Systems

The problem of consensus in the presence of adversarially behaving agents has been studied extensively in the literature. The proposed algorithms typically guarantee that the consensus value lies within the convex hull of initial normal agents' states. In leader-follower consensus problems however, the objective for normally behaving agents is to track a time-varying reference state that may take on values outside of this convex hull. In this paper we present a method for agents with discrete-time dynamics to resiliently track a set of leaders' common time-varying reference state despite a bounded subset of the leaders and followers behaving adversarially. The efficacy of our results are demonstrated through simulations.

==> Images/msrpa2_specs.txt <==
Specs for msrpa figure:

n = 14
k = 5 
eta = 10
F = 2

initial positions: random on [-25,25]

kundir (k-circulant undirected graph)

leaders: 1:5
followers: 6:15
malicious: 1, 5

malicious state function:
for jj=1:length(malicious)
   u(malicious(jj),tt-1) = cos(exp(tt/jj)/(jj*tt);
end


==> Images/msrpa3_specs.txt <==
Specs for msrpa figure:

n = 14
k = 5 
eta = 10
F = 2

um = 10.1
fr = 10sin(t/pi)

initial positions: random on [-25,25]

kundir (k-circulant undirected graph)

leaders: 1:5
followers: 6:15
malicious: 4, 11

malicious state function:
for jj=1:length(malicious)
   u(malicious(jj),tt-1) = cos(exp(tt/jj)/(jj*tt);
end


==> Images/msrpa_specs.txt <==
Specs for msrpa figure:

n = 15
k = 5 
eta = 10
F = 2

initial positions: random on [-25,25]

kundir (k-circulant undirected graph)

leaders: 1:5
followers: 6:15
malicious: 2, 10

malicious state function:
for jj=1:length(malicious)
   u(malicious(jj),tt-1) = cos(exp(tt/jj)/(jj*tt);
end

